ODIN: Automated Drift Detection and Recovery in Video Analytics

Recent advances in computer vision have led to a resurgence of interest in visual data analytics. Researchers are developing systems for effectively and efficiently analyzing visual data at scale. A significant challenge that these systems encounter lies in the drift in real-world visual data. For instance, a model for self-driving vehicles that is not trained on images containing snow does not work well when it encounters them in practice. This drift phenomenon limits the accuracy of models employed for visual data analytics. In this paper, we present a visual data analytics system, called ODIN, that automatically detects and recovers from drift. ODIN uses adversarial autoencoders to learn the distribution of high-dimensional images. We present an unsupervised algorithm for detecting drift by comparing the distributions of the given data against that of previously seen data. When ODIN detects drift, it invokes a drift recovery algorithm to deploy specialized models tailored towards the novel data points. These specialized models outperform their non-specialized counterpart on accuracy, performance, and memory footprint. Lastly, we present a model selection algorithm for picking an ensemble of best-fit specialized models to process a given input. We evaluate the efficacy and efficiency of ODIN on high-resolution dashboard camera videos captured under diverse environments from the Berkeley DeepDrive dataset. We demonstrate that ODIN's models deliver 6x higher throughput, 2x higher accuracy, and 6x smaller memory footprint compared to a baseline system without automated drift detection and recovery.

==> abstract.txt <==
Failed to find 'sys'


==> architecture_snippet.txt <==
\begin{figure*}[t]
	\centering
	\begin{subfigure}{.24\textwidth}
		\centering
		\includegraphics[width=\linewidth]{figs/aearchitecture}
		\caption{Standard Autoencoder}
		\label{fig:responseae}
	\end{subfigure}
	\begin{subfigure}{.24\textwidth}
		\centering
		\includegraphics[width=\linewidth]{figs/vaearchitecture}
		\caption{Variational Autoencoder}
		\label{fig:responsevae}
	\end{subfigure}
	\begin{subfigure}{.24\textwidth}
		\centering
		\includegraphics[width=\linewidth]{figs/aaearchitecture}
		\caption{Adversarial Autoencoder}
		\label{fig:responseaae}
	\end{subfigure}
	\begin{subfigure}{.24\textwidth}
		\centering
		\includegraphics[width=\linewidth]{figs/daganarchitecture}
		\caption{DA-GAN}
		\label{fig:responsedagan}
	\end{subfigure}
	\caption{\textbf{Autoencoder Architectures}: Each of the autoencoder architectures we used in our
	initial drift detection experiments. We skip VAE in the contents since we found architecture unsuitable
	for drift detection.}
	\label{fig:responsearchitectures}
\end{figure*}




\begin{figure}[t]
	\centering
	\begin{subfigure}{.45\textwidth}
		\centering
		\includegraphics[width=0.7\linewidth]{figs/autoencoderlatenta}
		\caption{Standard Autoencoder}
		\label{fig:standardautoencoder}
	\end{subfigure}%
	\begin{subfigure}{.45\textwidth}
		\centering
		\includegraphics[width=0.95\linewidth]{figs/autoencoderlatentb}
		\caption{Latent Space}
		\label{fig:aelatentspace}
	\end{subfigure}
	\caption{\textbf{Standard Autoencoder}: \textbf{(a)} A standard AE comprises of an encoder and decoder.
	%
	\textbf{(b)} The latent space of an AE on the \mnist dataset\protect\cite{mnist}. 
	%
	Each sub-image in this grid is a point drawn uniformly from the 
	unit square ($[0,0]$ to $[1,1]$) and passed through the decoder. 
	%
	The holes in the latent space stem from the irregular mapping 
	problem.}
	\label{fig:aelatentfig}
\end{figure}





\begin{figure}[t]
	\centering
	\begin{subfigure}{.45\textwidth}
		\centering
		\includegraphics[width=0.95\linewidth]{figs/aaelatenta}
		\caption{Adversarial Autoencoder}
		\label{fig:aae}
	\end{subfigure}%
	\begin{subfigure}{.45\textwidth}
		\centering
		\includegraphics[width=0.95\linewidth]{figs/aaelatentb}
		\caption{Latent Space}
		\label{fig:aaelatentspace}
	\end{subfigure}
	%
	\caption{
	\textbf{Adversarial Autoencoder}: 
		\textbf{(a)} 
		An adversarial AE consists of a latent discriminator and a 
		standard AE.
	    %
		\textbf{(b)} 
		The latent discriminator imposes a prior on the latent space that results 
		in a smoother latent space with crisper and clearer transitions.				
	}
	\label{fig:aaelatent}
\end{figure}
